Analysis of kinetic Langevin Monte Carlo under the stochastic exponential Euler discretization from underdamped all the way to overdamped

Simulating the kinetic Langevin dynamics is a popular approach for sampling from distributions, where only their unnormalized densities are available. Various discretizations of the kinetic Langevin dynamics have been considered, where the resulting algorithm is collectively referred to as the kinetic Langevin Monte Carlo (KLMC) or underdamped Langevin Monte Carlo. Specifically, the stochastic exponential Euler discretization, or exponential integrator for short, has previously been studied under strongly log-concave and log-Lipschitz smooth potentials via the synchronous Wasserstein coupling strategy. Existing analyses, however, impose restrictions on the parameters that do not explain the behavior of KLMC under various choices of parameters. In particular, all known results fail to hold in the overdamped regime, suggesting that the exponential integrator degenerates in the overdamped limit. In this work, we revisit the synchronous Wasserstein coupling analysis of KLMC with the exponential integrator. Our refined analysis results in Wasserstein contractions and bounds on the asymptotic bias that hold under weaker restrictions on the parameters, which assert that the exponential integrator is capable of stably simulating the kinetic Langevin dynamics in the overdamped regime, as long as proper time acceleration is applied.

==> figures/cstar.txt <==
0.0,0.0,0.0,-1.1102230246251565e-16
0.015873015873015872,0.015685880312020728,0.031184781620074764,0.06169884685578958
0.031746031746031744,0.030993336523946535,0.06125310012374158,0.11986285791230838
0.047619047619047616,0.045915067231957984,0.09021297137723505,0.17457460565855837
0.06349206349206349,0.060442130726256094,0.11807066571409314,0.22592339189855176
0.07936507936507936,0.07456363725654308,0.14483016074180283,0.2740047903020257
0.09523809523809523,0.08826637968725562,0.1704924456311932,0.3189198238597432
0.1111111111111111,0.10153439096391229,0.19505463081909863,0.3607736605952046
0.12698412698412698,0.11434841587285544,0.2185088015711517,0.3996736512240568
0.14285714285714285,0.1266852846587366,0.24084053362056268,0.4357264163077636
0.15873015873015872,0.13851717820252402,0.26202696361817956,0.4690334576342099
0.1746031746031746,0.14981078036523818,0.28203427725897523,0.49968428755700306
0.19047619047619047,0.1605263254462997,0.30081444814548414,0.5277450378441129
0.20634920634920634,0.17061657142401968,0.3183010435050353,0.5532381886552117
0.2222222222222222,0.1800257679847054,0.33440393928627743,0.5761035635999663
0.23809523809523808,0.1886887481689064,0.3490029216319213,0.596117154551789
0.25396825396825395,0.19653035781918146,0.36194051667677596,0.6127110045350354
0.2698412698412698,0.20346554451850868,0.37301518172294484,0.6245733523698256
0.2857142857142857,0.20940053653575455,0.3819774246516958,0.62896908075533
0.30158730158730157,0.21423560137839653,0.38853346488813373,0.6219271864106234
0.31746031746031744,0.21786979521363162,0.39236277047274015,0.601818242961443
0.3333333333333333,0.22020779517968583,0.3931545813816313,0.571317227042387
0.3492063492063492,0.22116829862025222,0.3906609190357897,0.5336443926344281
0.36507936507936506,0.22069269584259898,0.3847502635677925,0.4906410723538521
0.38095238095238093,0.21875212292766053,0.37543729619699584,0.44317754877361326
0.3968253968253968,0.21535102049277952,0.36287271366496154,0.391656137958538
0.4126984126984127,0.21052616387589118,0.3472997547764083,0.3362625251110274
0.42857142857142855,0.2043414809812059,0.32900032261887113,0.27707831788554804
0.4444444444444444,0.1968801586111374,0.3082513016669559,0.21413282021161295
0.4603174603174603,0.1882360045845408,0.2852989700990364,0.1474281923273229
0.47619047619047616,0.17850572369638001,0.2603491625141507,0.07695236157628665
0.49206349206349204,0.16778303832579142,0.23356728464749058,0.0026859579058012284
0.5079365079365079,0.15615486494019182,0.20508301197357165,-0.07539382897796199
0.5238095238095238,0.14369928581802702,0.174996430767332,-0.1573110557412441
0.5396825396825397,0.1304848589434564,0.14338399320739043,-0.24308976684967376
0.5555555555555556,0.11657080402156955,0.11030364612157717,-0.3327532790995721
0.5714285714285714,0.1020076894250912,0.07579899565305731,-0.4263237893072628
0.5873015873015873,0.08683835386813374,0.03990258549722853,-0.5238221774864104
0.6031746031746031,0.0710988926486806,0.002638435973584985,-0.6252679292301543
0.6190476190476191,0.05481961014261405,-0.03597600411423485,-0.7306791306279016
0.6349206349206349,0.03802588865275669,-0.07592836045229745,-0.8400725066320177
0.6507936507936508,0.020738953817069417,-0.11721018401157374,-0.9534634845078162
0.6666666666666666,0.00297653410240184,-0.15981606638205326,-1.0708662706793677
0.6825396825396826,-0.015246579019947082,-0.2037429561082647,-1.1922939335234213
0.6984126984126984,-0.03391805956148258,-0.24898962802699748,-1.3177584873951327
0.7142857142857143,-0.053027652317879315,-0.2955562694851633,-1.447270974948713
0.7301587301587301,-0.0725668434668128,-0.3434441562564154,-1.5808415459837843
0.746031746031746,-0.09252858599982983,-0.39265539765595764,-1.7184795318169177
0.7619047619047619,-0.11290707084979154,-0.44319273533251674,-1.8601935146830106
0.7777777777777778,-0.1336975359234334,-0.49505938393005994,-2.005991392000661
0.7936507936507936,-0.1548961065001251,-0.5482589045884529,-2.155880435547197
0.8095238095238095,-0.17649966156292055,-0.6027951043363775,-2.309867345721054
0.8253968253968254,-0.1985057215745066,-0.6586719560015843,-2.4679583011475303
0.8412698412698413,-0.22091235400607037,-0.7158935344552433,-2.630159003926262
0.8571428571428571,-0.2437180935872421,-0.7744639659156982,-2.7964747208369793
0.873015873015873,-0.2669218747888389,-0.8343873877337251,-2.9669103208224668
0.8888888888888888,-0.29052297449542774,-0.8956679166188386,-3.141470309059887
0.9047619047619048,-0.31452096318850686,-0.9583096236832553,-3.320158857917546
0.9206349206349206,-0.3389156632578338,-1.0223165150055464,-3.502979835076431
0.9365079365079365,-0.3637071133004466,-1.0876925166714684,-3.6899368290764314
0.9523809523809523,-0.3888955374643798,-1.1544414634510003,-3.881033172526958
0.9682539682539683,-0.4144813190553934,-1.2225670904305546,-4.076271963201826
0.9841269841269841,-0.4404649777570133,-1.2920730270468157,-4.275656083219046
1.0,-0.4668471499223896,-1.3629627930708514,-4.479188216488065


==> figures/emom.txt <==
0.010000000000000002,0.023059399139041505,0.02292153963634755,0.02224611932106761
0.01022785908352461,0.0235840226829766,0.023439825721630128,0.022733682915932085
0.010460910143243693,0.024120563126268087,0.023969737789755446,0.023231484708027404
0.010699271483050974,0.024669289921462955,0.024511532339639874,0.023739719181101127
0.010943064102501874,0.025230479812297958,0.02506547133599114,0.02425858355505583
0.011192411758236587,0.025804414064139466,0.025631822309813857,0.024788277776439254
0.011447441026802778,0.0263913817552494,0.02621085847070002,0.025329004505774175
0.01170828136890971,0.02699167756058437,0.026802858809849624,0.025880969101812916
0.011975065195146512,0.027605602922572157,0.027408108223752156,0.026444379602148706
0.012247927933197867,0.02823346653735726,0.02802689761890211,0.02701944670029556
0.012527008096591267,0.028875583183085623,0.028659524031706723,0.027606383718812338
0.012812447355010734,0.029532275275515676,0.029306290740679464,0.02820540657851974
0.013104390606212738,0.030203872642342495,0.02996750739127974,0.028816733763292537
0.013402986049580753,0.0308907121414473,0.030643490111977853,0.029440586280485955
0.01370838526135582,0.03159313813305327,0.031334561637833595,0.030077187616583855
0.014020743271581303,0.03231150299488725,0.03204105143241154,0.030726763687923236
0.01434021864280094,0.03304616669612498,0.03276329581424133,0.031389542786246505
0.014666973550550053,0.033797497583118084,0.033501638086035374,0.03206575551870666
0.015001173865680865,0.034565871908368594,0.03425642865372182,0.03275563474228958
0.015342989238563602,0.0353516746310787,0.03502802517118303,0.0334594154921969
0.01569259318520631,0.036155299175729176,0.03581679265665531,0.034177334903889314
0.016050163175336873,0.03697714780498404,0.036623103635784485,0.03490963212872955
0.016415880722492154,0.037817631716002345,0.03744733827165082,0.03565654824262586
0.01678993147615979,0.038677171399627855,0.03828988450135716,0.036418326147634475
0.017172505316019666,0.03955619659857915,0.039151138173527576,0.037195210465985624
0.01756379644833264,0.04045514682071588,0.04003150318629817,0.03798744742636706
0.01796400350452564,0.041374471099665334,0.04093139162646764,0.03879528474204773
0.01837332964202305,0.042314628797527294,0.041851223913721106,0.039618971480541026
0.018791982647375742,0.043276089300665316,0.0427914289394153,0.0404587579243703
0.01922017504173988,0.04425933261344823,0.043752444211481105,0.041314895422677855
0.019658124188759236,0.045264849204990666,0.04473471599891201,0.042187636233265116
0.0201060524049056,0.0462931406435991,0.045738699478005025,0.04307723335461928
0.02056418707233356,0.04734471956481186,0.046764858876538945,0.04398394034765629
0.021032760754306615,0.048420110080980336,0.04781366762450679,0.04490801114665338
0.021512011313253497,0.04951984781381693,0.04888560849746616,0.04584969985906736
0.022002182031514394,0.05064448033411493,0.049981173770793016,0.04680926055373638
0.022503521734838647,0.05179456740943956,0.05110086536547788,0.04778694703712992
0.023016284918696294,0.0529706811204494,0.05224519499744839,0.04878301261711821
0.02354073187746785,0.05417340640883708,0.05341468433033012,0.049797709853919146
0.024077128836577692,0.05540334088082328,0.05460986512426292,0.05083129029768007
0.024625748087638347,0.05666109557908026,0.0558312793845404,0.0518840042123235
0.025186868126674065,0.05794729501098194,0.0570794795169864,0.05295610028518036
0.025760773795493998,0.05926257750051656,0.05835502847181646,0.05404782532189308
0.026347756426286603,0.06060759536785665,0.059658499899207955,0.0551594239262259
0.026948113989508936,0.06198301542025043,0.060990478294713615,0.056291138164225984
0.027562151245145557,0.06338951911410719,0.062351559149106284,0.057443207212300146
0.02819017989741413,0.06482780296488372,0.06374234909737171,0.05861586698876269
0.028832518752995997,0.06629857875790604,0.06516346606326406,0.05980934976832743
0.029489493882872374,0.06780257399716672,0.06661553940592109,0.061023883779158336
0.030161438787847966,0.06934053206584673,0.06809921006400038,0.06225969278191032
0.03084869456784625,0.07091321286367087,0.06961513069660522,0.0635169956304052
0.03155161009506226,0.07252139272314721,0.0711639658249987,0.06479600581342809
0.03227054219106093,0.07416586519256048,0.07274639196863426,0.066096930977215
0.03300585580791067,0.07584744103630017,0.07436309778212624,0.06741997242821854
0.033757924213444285,0.07756694888128579,0.07601478418721158,0.06876532461568534
0.03452712918074115,0.07932523539713858,0.07770216450169488,0.07013317459370762
0.0353138611819271,0.08112316574532713,0.07942596456610664,0.07152370146229597
0.03611851958639002,0.0829616239613085,0.08118692286617127,0.07293707578713905
0.03694151286351209,0.08484151334447135,0.08298579064931028,0.0743734589977053
0.03778325879002133,0.08676375684415173,0.08482333204041898,0.07583300276335751
0.03864418466206808,0.08872929746926958,0.0867003241485196,0.07731584834719231
0.03952472751213354,0.0907390987496191,0.08861755717163347,0.07882212593735367
0.04042533433088103,0.09279414508945516,0.09057583449359005,0.08035195395558967
0.04134646229406208,0.09489544216928407,0.0925759727756442,0.08190543834287946
0.04228857899459307,0.09704401751551198,0.09461880204168299,0.08348267182198807
0.04325216267991967,0.0992409208139052,0.09670516575500124,0.08508373313686585
0.04423770249479008,0.10148722442861106,0.0988359208892777,0.08670868626884719
0.0452456987295598,0.10378402382157403,0.10101193798970948,0.08835757962968059
0.046276663074154616,0.1061324380328845,0.10323410122587288,0.09003044523147029
0.047331118877820016,0.10853361019139318,0.1055033084358987,0.0917272978336798
0.04840960141478949,0.11098870795468455,0.1078204711597823,0.09344813406742891
0.04951265815600605,0.11349892398269865,0.11018651466212814,0.09519293153738731
0.05064084904703554,0.11606547650445935,0.11260237794434501,0.09696164790165211
0.0517947467923121,0.1186896097722271,0.11506901374381057,0.09875421993010144
0.05297493714586068,0.1213725945841594,0.1175873885211424,0.10057056254179518
0.05418201920864364,0.12411572882019202,0.1201584824332562,0.10241056782211586
0.055416605732683075,0.12692033794178187,0.12278328929281891,0.10427410402044403
0.05667932343211246,0.12978777562706884,0.12546281651187435,0.10616101452928775
0.0579708133013161,0.13271942416346313,0.12819808502994762,0.10807111684590763
0.05929173094031752,0.1357166951540083,0.13099012922520648,0.11000420151762297
0.060642746887582366,0.13878102997173294,0.1338399968073099,0.11196003107210907
0.06202454696040431,0.1419139004291391,0.13674874869220663,0.11393833893416655
0.06343783260304703,0.14511680925027934,0.13971745885649314,0.11593882833058779
0.06488332124281883,0.14839129077248597,0.14274721417132996,0.1179611711849167
0.06636174665426098,0.15173891146619212,0.14583911421409287,0.12000500700408004
0.06787385933163421,0.15516127056811907,0.1489942710571437,0.12206994175903282
0.06942042686989269,0.15866000068956818,0.15221380903244355,0.12415554676177935
0.07100223435433879,0.16223676845084342,0.15549886447044273,0.126261357541308
0.07262008475915671,0.1658932750983158,0.15885058541267408,0.1283868727211987
0.0742747993550268,0.169631257155082,0.16227013129586657,0.1305315529018789
0.07596721812602791,0.17345248704416885,0.1657586726071931,0.13269481955072515
0.07769820019603901,0.17735877377415032,0.16931739050864858,0.13487605390343724
0.07946862426485712,0.18135196357247366,0.17294747642918254,0.13707459588036452
0.08127938905425232,0.18543394056660212,0.17665013162337348,0.1392897430216933
0.08313141376418658,0.18960662746569326,0.18042656669488435,0.14152074944567444
0.08502563853942785,0.1938719862227706,0.18427800108324474,0.14376682483431832
0.08696302494679672,0.19823201874929428,0.1882056625124971,0.14602713345125232
0.08894455646328722,0.20268876759863716,0.19221078639955821,0.14830079319670728
0.09097123897531002,0.20724431666550783,0.196294615221172,0.1505868747048689
0.09304410128931126,0.21190079190313654,0.20045839783728345,0.15288440048910495
0.09516419565402662,0.2166603620346744,0.20470338876943572,0.1551923441408552
0.09733259829463493,0.22152523927074938,0.20903084743159311,0.1575096295882462
0.09955040995908344,0.2264976800442702,0.21344203731269926,0.15983513042077058
0.10181875647686103,0.23157998572580843,0.21793822510774818,0.16216766928663304
0.10413878933050437,0.23677450336955275,0.22252067979618131,0.16450601736963852
0.10651168624012548,0.24208362645522058,0.22719067166550974,0.1668488939527519
0.1089386517612591,0.24750979561619418,0.2319494712777827,0.16919496607571213
0.11142091789633181,0.25305549939698097,0.2367983483770511,0.1715428482943093
0.11395974472006475,0.25872327499441167,0.24173857073566857,0.1738911025491738
0.11655642101912599,0.26451570901256355,0.24677140293711172,0.1762382381521161
0.11921226494635868,0.27043543821097066,0.25189810509321764,0.1785827118982508
0.12192862468991572,0.2764851502586957,0.2571199314936269,0.1809229283122983
0.12470687915764178,0.28266758448289775,0.2624381291850079,0.18325724003759272
0.12754843867704924,0.2889855326193203,0.2678539364779693,0.18558394837643263
0.13045474571124402,0.2954418395721507,0.2733685813791984,0.1879013039904806
0.13342727559116402,0.3020394041510051,0.2789832799464882,0.1902075077699519
0.1364675372645029,0.30878117982223074,0.2846992345644713,0.1925007118803258
0.1395770740616979,0.31567017544369075,0.2905176321384931,0.19477902099525454
0.14275746447937246,0.3227094560057413,0.29643964220454877,0.19704049372424334
0.14601032298162914,0.3299021433603193,0.30246641495253423,0.19928314424350532
0.1493373008196018,0.3372514169412308,0.3085990791611054,0.20150494413818273
0.15274008686968116,0.34476051448425266,0.3148387400411187,0.2037038244638258
0.1562204084908407,0.35243273272135306,0.3211864769859553,0.20587767803467064
0.15978003240149702,0.36027142808840185,0.327643341226234,0.20802436194581664
0.16342076557635082,0.3682800173965608,0.3342103533867096,0.21014170033589125
0.16714445616366258,0.37646197851111196,0.34088850094335393,0.21222748739618558
0.17095299442342976,0.38482085099632085,0.347678735578451,0.21427949063155421
0.17484831368694081,0.39336023676121357,0.35458197043178064,0.2162954543775818
0.17883239133819384,0.40208380066943367,0.36159907724596313,0.21827310357763346
0.1829072498176774,0.41099527115037254,0.3687308834043067,0.22021014782240836
0.1870749576490237,0.4200984407685233,0.3759781688592616,0.22210428565352072
0.1913376304890549,0.42939716678009987,0.38334166295031,0.22395320913141262
0.19569743220175562,0.43889537166112086,0.3908220411095512,0.22575460866658
0.20015657595671676,0.448597043613468,0.3984199214541395,0.22750617811164361
0.20471732535260898,0.4585062370274626,0.40613586126432794,0.22920562011023657
0.20938199556625445,0.4686270729270289,0.41397035334647897,0.23085065169699354
0.21415295452788258,0.4789637393695542,0.4219238222804067,0.2324390101411263
0.21903262412316368,0.4895204918164257,0.42999662055083526,0.23396845902414934
0.22402348142263317,0.5003016534579702,0.4381890245628727,0.23543679454028543
0.22912805993912855,0.5113116154983055,0.44650123054179464,0.23684185200593574
0.23434895091387878,0.522554837393355,0.4549333503178617,0.2381815125623478
0.23968880463189782,0.5340358470416489,0.4634854069969624,0.23945371005326876
0.24515033176735124,0.5457592409233282,0.4721573305185657,0.2406564380569334
0.25073630475957753,0.5577296841835149,0.4809489531027066,0.24178775704922506
0.25644955922046403,0.5699519106545029,0.48986000458821,0.24284580167226993
0.26229299537389056,0.5824307228220102,0.49889010766484904,0.2438287880801018
0.2682695795279726,0.5951709917207806,0.5080387730026188,0.24473502133037894
0.27438234558085023,0.6081776567608776,0.5173053942819127,0.24556290278847356
0.28063439656078887,0.6214557254809172,0.5266892431288821,0.24631093750760516
0.28702890620137117,0.6350102732248041,0.536189463960906,0.24697774154608104
0.29356912055258283,0.6488464427310577,0.5458050687478488,0.2475620491801719
0.3002583596286066,0.6629694436415233,0.5555349316952893,0.2480627199687114
0.30710001909316437,0.6773845519137719,0.565377783856842,0.2484787456232138
0.3140975719832602,0.6920971091373916,0.5753322076832864,0.24880925663517608
0.3212545704722014,0.7071125217476614,0.5853966315172008,0.24905352861032373
0.32857464767279027,0.722436260135715,0.5955693240424915,0.24921098825790824
0.3360615194816047,0.7380738576407042,0.6058483886992624,0.24928121898181596
0.34371898646530136,0.7540309094267433,0.6162317580752917,0.2492639660192542
0.35155093578990054,0.7703130712341238,0.6267171882864317,0.2491591410721838
0.35956134319403116,0.7869260579997506,0.6373022533592492,0.24896682637652495
0.3677542750071382,0.8038756423412572,0.6479843396303112,0.2486872781545225
0.37613389021367666,0.8211676528959491,0.6587606401775818,0.24832092939656952
0.38470444256434017,0.8388079725112827,0.6696281493006253,0.24786839192030607
0.39347028273539586,0.8568025362759488,0.6805836570673952,0.2473304576569802
0.4024358605372216,0.8751573293875642,0.6916237439466815,0.24670809911792532
0.41160572717316657,0.8938783848463958,0.7027447755465297,0.24600246899761657
0.42098453754988246,0.9129717809720488,0.7139428974801996,0.24521489887414633
0.43057705264029733,0.9324436387274966,0.7252140303825667,0.24434689697314463
0.44038814190043196,0.9523001188526269,0.7365538651012244,0.24340014496716894
0.45042278574128586,0.9725474187878635,0.747957858087835,0.24237649378941856
0.46068607805704703,0.993191769387862,0.7594212270167359,0.24127795844828004
0.4711832288109097,1.0142394314122618,0.7709389466590897,0.2401067118376616
0.4819195666798118,1.0356966917842712,0.7825057450423358,0.23886507754728967
0.49290054175943576,1.0575698596092813,0.7941160999259907,0.23755552168706454
0.5041317283308447,1.0798652619436822,0.8057642356262944,0.23618064375012235
0.5156188276901592,1.102589239302928,0.8174441202234298,0.23474316655033253
0.5273676710427107,1.1257481408989805,0.8291494631864815,0.23324592528144789
0.5393842224631408,1.1493483195989223,0.8408737134524379,0.2316918557568692
0.5516745819229494,1.1733961265916073,0.8526100579968512,0.23008398190082194
0.564244988387028,1.1978979057535974,0.8643514209348483,0.22842540257346478
0.5771018229807503,1.2228599877023825,0.8760904631923168,0.22671927782385212
0.590251612229228,1.2482886835264657,0.8878195827879928,0.224968814675508
0.6037010313703756,1.2741902781815548,0.8995309157681105,0.22317725255939364
0.6174569077434673,1.3005710235407315,0.9112163378359674,0.2213478485179992
0.631526224254904,1.3274371310873148,0.9228674667193758,0.21948386231189493
0.645916122922952,1.354794764239748,0.9344756653194021,0.217588541566078
0.6606339085032514,1.3826500302956666,0.946032045684046,0.21566510709759534
0.6756870521969347,1.411008971984432,0.9575274738505702,0.21371673856798312
0.6910831954432387,1.4398775586160997,0.9689525756000068,0.21174656060383618
0.7068301537985343,1.469261676814322,0.980297743166971,0.20975762952616017
0.7229359209037438,1.499167120823343,0.9915531429471975,0.20775292082394814
0.7394086725421586,1.529599582375203,1.002708724244262,0.20573531749963048
0.7562567707897192,1.5605646401072788,1.0137542290956365,0.2037075994036887
0.7734887682598619,1.5920677485177481,1.0246792032165917,0.2016724336629077
0.7911134124450893,1.624114226448143,1.0354730080984549,0.1996323662916399
0.8091396501574658,1.6567092450821408,1.0461248342953309,0.19758981505833237
0.8275766320702963,1.6898578154488286,1.0566237159305656,0.19554706366074975
0.8464337173632885,1.7235647754213657,1.0669585464509848,0.19350625724322293
0.8657204784735615,1.7578347761998665,1.0771180956531916,0.19146939926831472
0.8854467059549088,1.7926722682693677,1.087091028002001,0.1894383497340378
0.905622413447786,1.8280814868236008,1.0968659222563433,0.1874148247067058
0.926257842762542,1.8640664366463409,1.1064312924126993,0.18540039711920195
0.9473634690784776,1.9006308764417743,1.1157756099703198,0.18339649876542855
0.9689500062613694,1.9377783026073467,1.1248873275160736,0.18140442340446494
0.9910284123021577,1.9755119324428163,1.133754903619813,0.17942533087294646
1.0136098948795598,2.0138346867894628,1.1423668290235824,0.17746025209176472
1.036705917049433,2.0527491720955284,1.1507116540998217,0.17551009484366495
1.0603282030637757,2.0922576619049327,1.1587780175449882,0.17357565019186574
1.0844887443223168,2.132362077766156,1.1665546762656547,0.17165759940654335
1.1091998054597207,2.173063969561876,1.1740305364042278,0.16975652126587223
1.1344739305714937,2.2143644952591237,1.1811946854409334,0.16787289960117702
1.1603239495817521,2.256264400082642,1.188036425297697,0.16600713096139805
1.1867629847560877,2.2987639951155834,1.1945453063580107,0.16415953228019242
1.213804457362833,2.341863135333362,1.2007111623048832,0.16233034843920988
1.2414620944861114,2.3855611970784216,1.2065241456665674,0.16051975963295997
1.2697499359941264,2.4298570549864187,1.211974763947003,0.15872788845376903
1.298682341666232,2.474749058375622,1.2170539162048892,0.15695480662913436
1.3282739984823984,2.520235007114839,1.2217529299320744,0.15520054135786024
1.3585399280787755,2.566312126987269,1.226063598068655,0.153465081205267
1.3894954943731377,2.612977044570422,1.2299782159788748,0.15174838153111028
1.4211564113640816,2.6602257616557385,1.2334896181987793,0.15005036943629477
1.453538751107936,2.7080536292342616,1.236591214753723,0.14837094822574406
1.4866589518774325,2.7564553210782075,1.2392770268314008,0.1467100013946926
1.5205338265062776,2.8054248069522374,1.2415417215842672,0.14506739615406541
1.5551805709238666,2.8549553254913387,1.2433806458241812,0.14344298651744541
1.590616772884466,2.905039356786953,1.244789858362069,0.14183661597739533
1.626860420895299,2.955668594726514,1.2457661607365689,0.1402481198026635
1.6639299133480656,3.006833919136507,1.2463071260681728,0.13867732699015858
1.7018440678585334,3.0585253677833886,1.24641112576964,0.13712406190667645
1.7406221308189376,3.1107321082918444,1.2460773538395433,0.13558814565536093
1.7802837871680435,3.1634424100445244,1.2453058484641175,0.13406939720096867
1.820849170383827,3.216643616133165,1.244097510653219,0.13256763428636592
1.862338872703848,3.2703221154358593,1.2424541196395602,0.13108267417050087
1.9047739555785035,3.3244633149013976,1.240378344776609,0.12961433421553303
1.9481759603624702,3.37905161212709,1.2378737536799636,0.12816243234802469
1.9925669192497575,3.4340703683227893,1.2349448163697916,0.12672678741623394
2.0379693664579284,3.4895018817596863,1.23159690518834,0.12530721946271212
2.084406349667162,3.545327361809207,1.2278362902867188,0.12390354992868516
2.131901441719966,3.601526903683554,1.2236701304993096,0.12251560180415585
2.180478752587477,3.6580794639961143,1.2191064594523806,0.12114319973534393
2.230162941608424,3.7149628372667722,1.2141541667858256,0.11978617009901231
2.280979230006969,3.7721536335040025,1.2088229744034276,0.11844434105141632
2.332953413695775,3.829627257002259,1.2031234077075854,0.11711754255806016
2.386111876370808,3.8873578865004252,1.1970667618188833,0.11580560640913287
2.4404816029045127,3.945318456853593,1.1906650628290059,0.11450836622441211
2.496090193044162,4.0034806423776805,1.1839310241869458,0.11322565745053775
2.5529658754223434,4.061814842032758,1.176877998372771,0.11195731735284928
2.6111375218866777,4.12029016661784,1.1695199240698617,0.110703185003421
2.6706346621560604,4.1788744281562,1.1618712691047903,0.10946310126649539
2.7314874988108544,4.237534131656523,1.153946969483114,0.10823690878218334
2.7937269226246517,4.2962344694410195,1.1457623649083277,0.10702445194905048
2.8573845282453805,4.354939318237195,1.1373331312290835,0.10582557690602509
2.92249263023372,4.413611239235059,1.1286752103153272,0.10464013151392818
2.9890842794669688,4.472211481316083,1.119804737916064,0.10346796533683038
3.0571932799166857,4.53069998766429,1.1107379700986963,0.10230892962337276
3.1268542058086273,4.589035405973019,1.1014912089109914,0.1011628772881409
3.1981024191736904,4.647175102463578,1.0920807279403832,0.10002966289315038
3.2709740877987667,4.7050751799336625,1.0825226984702234,0.09890914262947963
3.3455062035866243,4.76269050005399,1.072833116947547,0.09780117429907223
3.4217366013341395,4.819974710131447,1.0630277344808785,0.09670561729672118
3.4997039779384007,4.876880274555297,1.0531219890786645,0.09562233259224265
3.5794479120404494,4.933358511140373,1.043130941318445,0.09455118271284162
3.661008884116611,4.989359632576751,1.033069214103548,0.09349203172567144
3.7444282970276386,5.04483279318972,1.0229509371178134,0.09244474522058595
3.8297484970360722,5.099726141206395,1.0127896965300531,0.09140919029308386
3.9170127953025125,5.153986876716118,1.002598490429257,0.09038523552744351
4.0062654898716925,5.207561315500633,0.9923896903901706,0.08937275098004589
4.097551888159537,5.2603949588968515,0.9821750094782286,0.0883716081628847
4.190918329952594,5.3124325698397215,0.9719654769048442,0.08738168002726077
4.286412210931545,5.363618255215047,0.9617714194408721,0.08640284094765911
4.3840820067307,5.413895554632107,0.9516024495901609,0.0854349667058067
4.48397729754574,5.463207535703364,0.9414674604190564,0.08447793447490863
4.586148793302134,5.511496895893374,0.9313746268342685,0.08353162280406101
4.690648359397067,5.558706070971145,0.921331413003305,0.08259591160283838
4.79752904302791,5.604777350069402,0.9113445855213373,0.08167068212605377
4.9068451001206155,5.649652997320762,0.9014202318481972,0.08075581695868954
5.018652022871686,5.693275380004155,0.8915637834712921,0.079851200000997
5.133006567917735,5.7355871030954715,0.8817800431961668,0.07895671645376284
5.2499667851468885,5.776531150073831,0.8720732159274373,0.07807225280374079
5.369592047166711,5.816051029789525,0.8624469422794893,0.07719769680924628
5.491943079443556,5.854090929151211,0.8529043343488346,0.07633293748591265
5.617081991128691,5.890595871338779,0.8434480129878849,0.0754778650926067
5.745072306586808,5.925511879194307,0.8340801459422614,0.07463237111750237
5.875978997642958,5.958786143386904,0.8248024862491937,0.07379634826430985
6.009868516564237,5.990367194888298,0.8156164103413432,0.07296969043865961
6.146808829793012,6.020205081234814,0.8065229553564381,0.07215229273463843
6.286869452448774,6.048251545988361,0.7975228552161929,0.07134405142147657
6.43012148361616,6.074460210744448,0.7886165751057306,0.07054486393038385
6.576637642437028,6.098786758969506,0.7798043440548187,0.06975462884153344
6.726492305024945,6.12118912088339,0.7710861853923757,0.06897324587119112
6.879761542220778,6.141627658536388,0.762461944913888,0.06820061585898911
7.036523158208609,6.160065350163922,0.7539313166657464,0.06743664075534206
7.196856730011519,6.176467972837177,0.7454938663095945,0.06668122360900436
7.360843647887356,6.190804282364655,0.7371490520823755,0.06593426855476658
7.528567156644912,6.20304618933928,0.7288962434131089,0.06519568080128986
7.700112397901573,6.213168930168596,0.7207347372950017,0.0644653666190765
7.875566453303807,6.221151231873227,0.7126637725412338,0.0637432333285754
8.055018388732506,6.226975469391774,0.7046825420747823,0.06302918928842062
8.238559299515554,6.230627814090011,0.69679020341741,0.062323143883801835
8.426282356670633,6.232098372139588,0.688985887551069,0.06162500751496489
8.61828285420169,6.231381311407853,0.6812687063272503,0.06093469158584137
8.814658257473116,6.228474975486895,0.673637758597111,0.0602521084928053
9.015508252686162,6.223381983487899,0.6660921352284785,0.05957717161355604
9.220934797482728,6.216109314237644,0.6586309231659726,0.05890979529612553
9.431042172702188,6.20666837353868,0.6512532086784029,0.058249894848008806
9.645937035317578,6.19507504319473,0.643958079924089,0.057597386525416114
9.865728472577933,6.181349710559357,0.6367446289505458,0.05695218752264562
10.090528057384365,6.165517277439939,0.6296119532306628,0.05631421596157496
10.320449904927862,6.147607147281682,0.6225591568236064,0.0556833908812707
10.555610730617714,6.127653189668472,0.6155853512355242,0.05505963222771405
10.796129909329823,6.105693681309594,0.6086896560430352,0.054442860843641694
11.042129536005081,6.081771222834056,0.6018711993315841,0.053832998458500474
11.293734487628495,6.055932630887708,0.5951291179911226,0.053229967678514595
11.551072486620626,6.028228805222261,0.5884625579032582,0.05263369197686399
11.814274165673398,5.998714570679194,0.5818706740469409,0.05204409568397287
12.083473134063286,5.967448494204284,0.5753526305438542,0.05146110397790692
12.358806045475477,5.934492677278748,0.5689076006598314,0.05088464287487818
12.640412667373523,5.899912524418684,0.562534766774706,0.05031463921985614
12.928435951949583,5.863776488672996,0.5562333203299011,0.04975102067728419
13.223022108691374,5.8261557953382885,0.5500024617606311,0.0491937157218999
13.524320678602583,5.787124145403388,0.5438414004177242,0.04864265362965827
13.832484610114514,5.746757400531912,0.5377493544826611,0.04809776446875655
14.147670336727412,5.70513325168372,0.5317255508783695,0.04755897909075961
14.470037856420921,5.662330873759546,0.5257692251775451,0.0470262291218248
14.79975081287397,5.61843056892178,0.5198796215097128,0.04649944695402507
15.136976578535377,5.573513401491803,0.5140559924678403,0.04597856573676917
15.481886339587232,5.527660827544031,0.5082975990150506,0.04546351936831823
15.834655182844294,5.480954322502012,0.5026037103917788,0.044954242487397024
16.195462184633406,5.433475010186302,0.49697360402360036,0.04445067046489957
16.56449050169821,5.385303296860892,0.4914065654298626,0.0439527393956873
16.941927464175116,5.336518513869321,0.48590188813320584,0.04346038609047934
17.327964670687862,5.287198572438143,0.4804588735700169,0.04297354806783355
17.72279808560884,5.237419634150716,0.47507683100183973,0.042492163546217425
18.12662813853669,5.187255800455598,0.4697550774277508,0.04201617143616774
18.53965982604053,5.136778824370559,0.4644929374977019,0.04154551133253809
18.962102815722503,5.0860578472760976,0.45928974342682505,0.04108012350683325
19.3941715526515,5.035159163364122,0.4541448349106938,0.04061994889962947
19.836085368222122,4.984146013923013,0.4490575590415297,0.04016492911307953
20.288068591494024,4.933078413206095,0.44402727022534766,0.039715006403501875
20.75035066306826,4.882013007155383,0.4390533301000284,0.03927012367405274
21.223166251558364,4.831002965746383,0.4341351074543083,0.03883022446748036
21.706755372715417,4.7800979091946,0.4292719781476759,0.03839525295896031
22.201363511267402,4.7293438677327915,0.4244633250311673,0.03796515394901112
22.707241745534823,4.678783274143446,0.4197085378690464,0.0375398728564893
23.224646874885757,4.628454987726899,0.4150070132613652,0.03711935571166277
23.753841550095174,4.578394347915161,0.41035815456738883,0.03670354914936189
24.295094406674526,4.5286332553172635,0.4057613718298806,0.03629240040220725
24.84868020123941,4.47920027761458,0.4012160817002337,0.035885857293913276
25.414879950984464,4.430120777423318,0.3967217073644425,0.03548386823266689
25.993981076336397,4.381417059013069,0.3922776784699023,0.03508638220458029
26.586277546857403,4.33310853061938,0.38788343105302997,0.034693348767217115
27.192070030473204,4.285211879016456,0.38353840746769446,0.034304718043191115
27.811666046101266,4.237741253022488,0.37924205631445,0.03392044071383654
28.445380119756983,4.190708452691084,0.3749938323705608,0.033540468012949395
29.09353394421668,4.1441231210920515,0.3707931965208107,0.03316475172059885
29.75645654231883,4.097992935795171,0.3666396156890876,0.03279324415700793
30.434484433986096,4.052323797432062,0.36253256277073387,0.03242589817650282
31.127961807053307,4.007120013012809,0.35847151656565485,0.03206266716152985
31.83724069198773,3.9623844720040893,0.3544559617121768,0.031703505016739596
32.56268114059062,3.91811881352228,0.3504853886216453,0.03134836616313721
33.30465140877053,3.874323583347014,0.34655929341375713,0.030997205532298247
34.063528143481435,3.830998379806997,0.3426771778526156,0.030649978560649355
34.83969657392028,3.788141987921073,0.33883854928350243,0.030306641183812964
35.6335507070812,3.7457525014852417,0.33504292057035845,0.02996714983101536
36.44549352776552,3.7038274330740175,0.33128981003396424,0.02963146141955744
37.2759372031494,3.662363812167363,0.32757874139081283,0.029299533349347262
38.125303292012454,3.6213582718194064,0.3239092436926681,0.028971323497494036
38.99402295873405,3.5808071244507946,0.3202808512667993,0.02864679021296251
39.88253719216552,3.5407064274732654,0.3166931036568858,0.028325892311287355
40.791297029489826,3.5010520395442355,0.3131455455645833,0.028008589069346636
41.720763785181795,3.4618396683038752,0.3096377267917447,0.027694840220193962
42.671409285185646,3.4230649104706514,0.3061692021832887,0.02738460594794842
43.643716106428236,3.3847232851681457,0.30273953157070754,0.02707784688274183
44.638177821790144,3.346810261330448,0.29934827971620825,0.026774524095722525
45.65529925065831,3.3093212799904,0.29599501625747937,0.026474599094115172
46.69559671518802,3.2722517721988194,0.2926793156530762,0.026178033816335863
47.75959830240377,3.2355971732579736,0.28940075712841834,0.02588479062716201
48.8478441322727,3.199352933882571,0.28615892462239156,0.025594832312956235
49.96088663188596,3.163514528829957,0.28295340673454833,0.025308122076943874
51.099290815887834,3.128077463470472,0.2797837966728992,0.025024623534543287
52.26363457329441,3.093037278701389,0.2766496922022903,0.02474430070874858
53.45450896084801,3.058389554544934,0.27355069559335704,0.02446711802556394
54.6725185030557,3.024129912713723,0.27048641357205166,0.02419304030948917
55.918281499064584,2.9902540183760165,0.2674564572697349,0.0239220327790558
57.192430336529384,2.9567575813088145,0.2644604421738274,0.023654061042413216
58.495611812632056,2.9236363565887498,0.26149798807901353,0.023389091092964158
59.82848746241582,2.890886144938768,0.25856871903899176,0.023127089305049184
61.19173389460083,2.858502792822124,0.2556722633187658,0.022868022429679453
62.58604313505138,2.8264821923537085,0.2528082533474705,0.022611857590317308
64.01212297806984,2.7948202810815084,0.24997632567172492,0.022358562278704107
65.4706973456946,2.7635130416775042,0.24717612090950955,0.02210810435073482
66.96250665518535,2.7325565015667608,0.24440728370455883,0.021860452022378806
68.48830819488145,2.7019467325155357,0.24166946268126568,0.021615573865646345
70.04887650862513,2.671679850193188,0.23896231040009006,0.021373438804600253
71.64500378894353,2.6417520137182775,0.23628548331346802,0.02113401611141227
73.27750027919015,2.6121594251960008,0.23363864172221413,0.020897275402463576
74.94719468484922,2.5828983292518366,0.2310214497324125,0.020663186634489
76.65493459421225,2.553965012564625,0.22843357521279048,0.020431720100764418
78.40158690863986,2.525355803401223,0.2258746897525699,0.020202846427336857
80.18803828262767,2.497067071154074,0.22334446861979076,0.01997653656929683
82.01519557389926,2.4690952258825627,0.22084259072010157,0.019752761807092453
83.8839863037553,2.4414367178586454,0.21836873855601097,0.019531493742884792
85.79535912791177,2.414088037117073,0.21592259818659648,0.019312704296944105
87.75028431806689,2.387045713010355,0.21350385918766404,0.019096365704086394
89.74975425444076,2.3603063137685365,0.21111221461235424,0.01888245051014994
91.79478392953834,2.333866446063809,0.20874736095218938,0.018670931568511226
93.88641146339076,2.307722754579952,0.20640899809855726,0.018461782036639954
96.02569863053708,2.281871921586558,0.20409682930462622,0.018254975372692616
98.21373139901354,2.2563106665180253,0.20181056114768725,0.01805048533214427
100.45162048162469,2.231035745557241,0.19954990349191695,0.01784828596445796
102.74050189977524,2.206043951223941,0.19731456945155867,0.017648351609791543
105.0815375601493,2.1813321119676687,0.19510427535451566,0.017450656895741355
107.47591584453062,2.156897091765289,0.19291874070635157,0.017255176734122316
109.92485221306096,2.1327357897230255,0.19075768815469532,0.017061886317784207
112.42958982124553,2.108845139682941,0.1886208434540438,0.016870761117463526
114.99140015101727,2.085222109833827,0.18650793543095878,0.016681776878670614
117.61158365617959,2.061863702326463,0.18441869594965452,0.016494909618611706
120.29147042255704,2.038766952893176,0.18235285987797017,0.016310135623145414
123.03242084318826,2.0159289304716608,0.18031016505372324,0.01612743144377329
125.8358263089025,1.993346736833022,0.17829035225144085,0.015946773894664177
128.70310991463342,1.9710175062139732,0.17629316514946233,0.015768140049711787
131.63572718182505,1.9489384049531664,0.17431835029741174,0.015591507239625334
134.6351667972996,1.9271066311315885,0.1723656570840338,0.015416853049052711
137.70295136896124,1.9055194142169831,0.17043483770539017,0.015244155313735868
140.84063819871787,1.8841740147122656,0.16852564713341261,0.015073392117698125
144.0498200730159,1.8630677238078688,0.16663784308480795,0.014904541790462954
147.33212607138822,1.8421978630379825,0.16477118599031107,0.014737582904303862
150.68922239342402,1.8215617839406517,0.1629254389642833,0.014572494271525217
154.12281320458428,1.8011568677216707,0.16110036777465012,0.014409254941773367
157.63464150128746,1.7809805249222546,0.1592957408131768,0.01424784419937804
161.2264899957088,1.7610301950904237,0.15751132906607618,0.014088241560723393
164.90018202074006,1.7413033464560725,0.15574690608494587,0.013930426771648585
168.65758245556887,1.721797475609682,0.1540022479580314,0.013774379804877458
172.500598672349,1.7025101071846251,0.15227713328181103,0.013620080857477004
176.4311815044419,1.6834387935430328,0.15057134313289824,0.013467510348344267
180.45132623671844,1.6645811144651843,0.14888466104026044,0.013316648915721475
184.56307361842843,1.6459346768423653,0.14721687295774713,0.013167477414738924
188.76851089914658,1.6274971143731811,0.14556776723692735,0.013019976914985451
193.06977288832496,1.609266087263261,0.14393713460023042,0.01287412869810609
197.4690430389889,1.5912392819283265,0.14232476811438763,0.012729914255426612
201.9685545561236,1.573414410700595,0.14073046316417215,0.01258731528560476
206.57059153031832,1.5557892115384635,0.1391540174264322,0.01244631369230771
211.27749009724192,1.5383614477394447,0.13759523084441558,0.01230689158191556
216.09163962353557,1.5211289076563272,0.13605390560238192,0.012169031261250619
221.0154839197306,1.5040894044165025,0.1345298461004989,0.012032715235332022
226.05152248080051,1.487240775644449,0.13302285893002008,0.011897926205155594
231.2023117549822,1.4705808831873155,0.1315327528487406,0.011764647065498525
236.47046644150848,1.4541076128435793,0.1300593387567276,0.011632860902748636
241.85866081790851,1.4378188740947528,0.12860242967232316,0.011502550992758024
247.3696300975542,1.4217125998400841,0.1271618407084154,0.011373700798720675
253.0061718181394,1.4057867461342337,0.12573738904897547,0.01124629396907387
258.7711472617944,1.3900392919278952,0.12432889392585796,0.011120314335423164
264.66748290756294,1.3744682388113107,0.12293617659586024,0.010995745910490488
270.6981719169714,1.3590716107606702,0.12155906031803976,0.010872572886085364
276.8662756534501,1.3438474538873457,0.12019737033128476,0.010750779631098765
283.17492523637696,1.3287938361899314,0.11885093383213628,0.010630350689519452
289.62732313052817,1.3139088473090725,0.11751957995285914,0.010511270778472583
296.2267447717489,1.2991905982850298,0.11620313973975795,0.010393524786280238
302.97654022966594,1.2846372213179613,0.11490144613173615,0.010277097770543692
309.8801359082847,1.2702468695308982,0.11361433393909581,0.010161974956247186
316.9410362853392,1.256017716735362,0.11234163982257381,0.010048141733882897
324.1628256912711,1.2419479571996208,0.11108320227261408,0.009935583657596968
331.54917012874705,1.228035805419532,0.10983886158887114,0.009824286443356258
339.10381913363534,1.2142794958919543,0.10860845985994347,0.009714235967135635
346.83060767838407,1.200677282890702,0.1073918409433342,0.009605418263125616
354.7334581187719,1.1872274402450047,0.106188850445636,0.009497819521960037
362.81638218501797,1.1739282611204476,0.10499933570293778,0.009391426088963583
371.0834830182571,1.160778057802372,0.10382314576145138,0.009286224462418977
379.5389572534233,1.1477751614816945,0.1026601313583547,0.009182201291853558
388.1870971495886,1.1349179220431314,0.10151014490284994,0.00907934337634505
397.03229276884684,1.1222047078557922,0.10037304045743374,0.008977637662846337
406.07903420484547,1.1096339055661182,0.09924867371937691,0.008877071244528948
415.3319138620932,1.0972039198931454,0.09813690200241228,0.008777631359145163
424.79562878720685,1.0849131734260544,0.09703758421862707,0.008679305387408437
434.47498305327844,1.0727601064239918,0.0959505808605582,0.008582080851391935
444.37489019856724,1.0607431766181354,0.09487575398348866,0.008485945412945084
454.50037572076695,1.0488608590159705,0.09381296718794134,0.008390886872127764
464.85657962809967,1.0371116457077676,0.09276208560236987,0.008296893165662142
475.4487590485438,1.0254940456752204,0.0917229758660427,0.008203952365401763
486.2822908985155,1.0140065846022293,0.09069550611211905,0.008112052676817834
497.3626746123541,1.0026478046878073,0.08967954595091479,0.00802118243750246
508.6955349340059,0.9914162644610798,0.08867496645335533,0.007931330115688638
520.2866247723185,0.9803105385983535,0.087681640134614,0.007842484308786828
532.1418281213915,0.9693292177422423,0.08669944093793397,0.007754633741937939
544.267163047477,0.9584709083228099,0.08572824421863089,0.00766776726658248
556.668784743931,0.9477342323807246,0.08476792672827531,0.007581873859045797
569.3529886557818,0.9371178273923895,0.0838183665990519,0.007496942619139117
582.3262136754925,0.9266203460970319,0.08287944332829382,0.007412962768776257
595.5950454115382,0.9162404563257338,0.08195103776319072,0.007329923650605872
609.1662195314651,0.9059768408323732,0.08103303208566776,0.0072478147266589864
623.0466251811245,0.8958281971264599,0.08012530979743386,0.00716662557701168
637.2433084818114,0.885793237307847,0.07922775570519795,0.007086345898462776
651.7634761070973,0.8758706879032886,0.07834025590605025,0.00700696550322631
666.6144989411554,0.8660592897048347,0.07746269777300777,0.006928474317638678
681.80391582045,0.8563577976100311,0.07659496994072146,0.006850862380880249
697.3394373606841,0.8467649804639106,0.07573696229134343,0.006774119843711285
713.2289498709417,0.8372796209027571,0.07488856594055276,0.006698236967222057
729.4805193570227,0.8279005151996168,0.07404967322373765,0.006623204121596935
746.1023956159979,0.8186264731115391,0.07322017768233222,0.006549011784892314
763.1030164240552,0.8094563177285339,0.0723999740503068,0.006475650541828272
780.4910118197807,0.8003888853242132,0.07158895824080899,0.006403111082593706
798.2752084850262,0.7914230252081139,0.0707870273329549,0.006331384201664912
816.4646342256073,0.782557599579669,0.06999407955876803,0.006260460796637352
835.0685225540981,0.7737914833838154,0.06921001429026442,0.006190331867070523
854.0963173770411,0.7651235641682231,0.06843473202668278,0.006120988513345786
873.5576777889685,0.7565527419421192,0.0676681343818574,0.006052421935536954
893.462482975657,0.7480779290366941,0.06691012407173248,0.005984623432293554
913.8208372291022,0.7396980499670753,0.06616060490201667,0.005917584399736603
934.6430750767742,0.7314120412958407,0.06541948175597534,0.005851296330366726
955.9397665277363,0.7232188514980679,0.06468666058236022,0.005785750811984543
977.7217224383098,0.71511744082789,0.06396204838347383,0.0057209395266231205
1000.0,0.7071067811865475,0.06324555320336758,0.00565685424949238


==> figures/epos.txt <==
0.010000000000000002,1.040416959208916e-5,5.1318223241976465e-5,0.00025027874439054713
0.01022785908352461,1.0927204970713675e-5,5.367572672753448e-5,0.00026162913337734165
0.010460910143243693,1.1285245264258399e-5,5.6141684972505396e-5,0.0002734898903574595
0.010699271483050974,1.1835725805253922e-5,5.872061128195978e-5,0.00028588366298659495
0.010943064102501874,1.2336196337651976e-5,6.141774122221947e-5,0.00029883407991134365
0.011192411758236587,1.2889933626280676e-5,6.423831143173907e-5,0.00031236579539224203
0.011447441026802778,1.3574620840807501e-5,6.718849129053455e-5,0.0003265045323069091
0.01170828136890971,1.4111337758267448e-5,7.027403024788013e-5,0.00034127712510511384
0.011975065195146512,1.4760467157465876e-5,7.350085773957746e-5,0.0003567115687540659
0.012247927933197867,1.542547185254715e-5,7.687543919532914e-5,0.00037283706445043424
0.012527008096591267,1.610068565499309e-5,8.040472698671249e-5,0.0003896840710246
0.012812447355010734,1.6974027160200938e-5,8.409564933831006e-5,0.0004072843564541905
0.013104390606212738,1.7645150695888773e-5,8.795559711703895e-5,0.0004256710517738789
0.013402986049580753,1.8540796212985577e-5,9.199259103445495e-5,0.0004448787070426255
0.01370838526135582,1.9353870587821152e-5,9.621421900684982e-5,0.00046494335012578004
0.014020743271581303,2.0242995258176326e-5,0.00010062918760799317,0.0004859025473004408
0.01434021864280094,2.1190501023228553e-5,0.0001052462613369045,0.0005077954639037506
0.014666973550550053,2.2181532040308806e-5,0.00011007480727758678,0.0005306629319691814
0.015001173865680865,2.320379347728345e-5,0.00011512430078735701,0.0005545475158673666
0.015342989238563602,2.4247211993327393e-5,0.00012040477604321684,0.0005794935827168658
0.01569259318520631,2.537338755393108e-5,0.0001259268701679605,0.0006055473750135398
0.016050163175336873,2.6562287606019662e-5,0.00013170154884601767,0.0006327570857706475
0.016415880722492154,2.7766775353511475e-5,0.00013774033303316985,0.000661172936463745
0.01678993147615979,2.9064382973182638e-5,0.00014405539979700667,0.0006908472569542993
0.017172505316019666,3.035258733004621e-5,0.00015065907214547634,0.0007218345698707471
0.01756379644833264,3.177725292467569e-5,0.0001575646426754028,0.0007541916769820218
0.01796400350452564,3.3260598888533895e-5,0.0001647858572235612,0.000787977747934492
0.01837332964202305,3.478543541146714e-5,0.0001723369923074183,0.0008232544142069402
0.018791982647375742,3.6398630146682826e-5,0.00018023315634908618,0.0008600858638248775
0.01922017504173988,3.8058083661602616e-5,0.00018848989936896273,0.0008985389408375565
0.019658124188759236,3.980159814151589e-5,0.00019712375552283714,0.0009386832482984101
0.0201060524049056,4.165617153046886e-5,0.00020615181448959254,0.0009805912536285052
0.02056418707233356,4.354692650266248e-5,0.00021559200791346268,0.0010243383982931078
0.021032760754306615,4.556079983435496e-5,0.00022546296479336069,0.001070003210753499
0.021512011313253497,4.7666612411012886e-5,0.00023578433903932613,0.0011176674233692172
0.022002182031514394,4.9863820977212685e-5,0.00024657651217245395,0.001167416092780554
0.022503521734838647,5.2161807092646294e-5,0.00025786090778740466,0.0012193377242817342
0.023016284918696294,5.454338429726666e-5,0.0002696597539891346,0.0012735243998795852
0.02354073187746785,5.7065940065269894e-5,0.0002819964557859042,0.0013300719105404256
0.024077128836577692,5.968318766036216e-5,0.00029489536457612313,0.0013890798924461544
0.024625748087638347,6.244798827479371e-5,0.0003083819448278107,0.00145065196705199
0.025186868126674065,6.531299822998466e-5,0.0003224828158330231,0.001514895885667655
0.025760773795493998,6.831874677763484e-5,0.0003372257817651613,0.001581923678021182
0.026347756426286603,7.146355305825396e-5,0.0003526398792006898,0.001651851805038284
0.026948113989508936,7.474304241085827e-5,0.00036875546626465386,0.001724801315908311
0.027562151245145557,7.81895439215527e-5,0.0003856042561928937,0.0018008980096159602
0.02819017989741413,8.178186361179381e-5,0.0004032193778705021,0.0018802726006221036
0.028832518752995997,8.554561646354356e-5,0.00042163546057140194,0.0019630608889941166
0.029489493882872374,8.947550308604834e-5,0.0004408886333236383,0.0020494039347603026
0.030161438787847966,9.359821491268248e-5,0.0004610166837630555,0.002139448236875165
0.03084869456784625,9.790225327494934e-5,0.00048205908255274823,0.0022333459163747568
0.03155161009506226,0.00010240918614543021,0.0005040570251533176,0.0023312549036619535
0.03227054219106093,0.00010712293330553982,0.0005270535683885168,0.002433339130566323
0.03300585580791067,0.00011204564454465527,0.0005510936742794451,0.002539768726134664
0.033757924213444285,0.00011720239558070389,0.0005762243362296128,0.002650720216956112
0.03452712918074115,0.00012259072660562121,0.0006024945736308421,0.0027663767312989807
0.0353138611819271,0.0001282281441037134,0.0006299556528668509,0.0028869282074556694
0.03611851958639002,0.00013412821071100508,0.0006586610640724903,0.003012571605861893
0.03694151286351209,0.0001402954417064917,0.0006886666739859657,0.0031435111249621295
0.03778325879002133,0.00014674738198203275,0.0007200308344305373,0.0032799584205963996
0.03864418466206808,0.00015349344265517604,0.0007528144920602148,0.003422132828949475
0.03952472751213354,0.00016054959231872007,0.0007870812600488007,0.003570261592500637
0.04042533433088103,0.00016792931700957932,0.0008228975674533241,0.0037245800889717153
0.04134646229406208,0.00017565101989718387,0.0008603327817083789,0.003885332063165853
0.04228857899459307,0.00018372115560862814,0.0008994593097086201,0.004052769860910712
0.04325216267991967,0.00019217032419840128,0.0009403527641674142,0.004227154665353388
0.04423770249479008,0.00020100097629982547,0.0009830920749936485,0.004408756734827081
0.0452456987295598,0.0002102386230258791,0.001027759624393095,0.004597855642162969
0.046276663074154616,0.00021990189173362625,0.0010744414316362085,0.004794740514887407
0.047331118877820016,0.00023000448061803494,0.001123227258981483,0.004999710275884683
0.04840960141478949,0.00024057451606393826,0.0011742108157254732,0.005213073884076984
0.04951265815600605,0.0002516286661859655,0.0012274899019952719,0.005435150574395454
0.05064084904703554,0.0002631907842884443,0.0012831665765623773,0.005666270096729872
0.0517947467923121,0.00027528143906495534,0.0013413473603124827,0.005906772952931444
0.05297493714586068,0.00028792645058766937,0.0014021434011359081,0.006157010631404431
0.05418201920864364,0.0003011519501291602,0.0014656706799838584,0.006417345838409035
0.055416605732683075,0.0003149840964238881,0.0015320502221220912,0.006688152725363569
0.05667932343211246,0.0003294494756530918,0.001601408285692214,0.006969817111251636
0.0579708133013161,0.0003445779689988065,0.0016738766027789948,0.007262736699288544
0.05929173094031752,0.00036040107004315915,0.0017495925964374835,0.007567321286777976
0.060642746887582366,0.00037694867259413875,0.0018286996160551787,0.007883992967295238
0.06202454696040431,0.000394254782700283,0.0019113471951467576,0.008213186323949006
0.06343783260304703,0.00041235348655786845,0.0019976912952119757,0.008555348612697477
0.06488332124281883,0.0004312810165682493,0.0020878945703640874,0.008910939934408653
0.06636174665426098,0.0004510763415362832,0.002182126655098404,0.009280433394457584
0.06787385933163421,0.0004717777219990026,0.002280564440704591,0.009664315248455768
0.06942042686989269,0.0004934275185280038,0.0023833923762205185,0.010063085032724028
0.07100223435433879,0.0005160681194430954,0.002490802770447573,0.010477255677997904
0.07262008475915671,0.0005397453478414737,0.00260299612295993,0.010907353604814948
0.0742747993550268,0.0005645063149754626,0.0027201814467631715,0.011353918798957061
0.07596721812602791,0.0005904001206976419,0.0028425766150083224,0.011817504865226336
0.07769820019603901,0.0006174796653417565,0.0029704087185287143,0.012298679057809576
0.07946862426485712,0.0006457966718785366,0.003103914436967836,0.01279802228535967
0.08127938905425232,0.0006754095000670995,0.0032433404172644243,0.013316129088928652
0.08313141376418658,0.0007063765643276859,0.003388943677096393,0.013853607590736753
0.08502563853942785,0.0007387595516826715,0.003540992009677261,0.014411079411765585
0.08696302494679672,0.0007726231788980557,0.0036997644171656062,0.01498917955609938
0.08894455646328722,0.0008080344940223503,0.003865551544041893,0.015588556259829498
0.09097123897531002,0.0008450637022629885,0.0040386561383299515,0.01620987080236511
0.09304410128931126,0.0008837851548310861,0.0042193935224925485,0.016853797277871018
0.09516419565402662,0.0009242753071318377,0.004408092083108928,0.01752102232459648
0.09733259829463493,0.0009666144878979974,0.0046050937734216715,0.018212244809748018
0.09955040995908344,0.0010108874089357794,0.004810754638209979,0.018928175467605064
0.10181875647686103,0.0010571809773035413,0.005025445351477512,0.01966953648851902
0.10413878933050437,0.0011055875173245713,0.005249551775014599,0.020437061056462875
0.10651168624012548,0.0011562031700091606,0.005483475533941135,0.021231492832791722
0.1089386517612591,0.0012091279615240342,0.005727634609610987,0.022053585383904038
0.11142091789633181,0.0012644664424212811,0.0059824639550712854,0.02290410155053702
0.11395974472006475,0.0013223284662738147,0.006248416125488231,0.023783812756466807
0.11655642101912599,0.0013828284484431101,0.006525961931399192,0.024693498254474408
0.11921226494635868,0.001446085496618414,0.006815591110286699,0.02563394430750398
0.12192862468991572,0.0015122249683458939,0.007117813019137153,0.026605943303069236
0.12470687915764178,0.0015813773293777687,0.007433157348035795,0.027610292799084186
0.12754843867704924,0.001653678931998302,0.007762174852692405,0.02864779449943653
0.13045474571124402,0.001729272296006031,0.00810543811058321,0.029719253157822954
0.13342727559116402,0.0018083064114355664,0.008463542296414253,0.030825475408544266
0.1364675372645029,0.0018909367053804656,0.008837105980041294,0.031967268523200705
0.1395770740616979,0.0019773256416161598,0.009226771945898257,0.033145439092484366
0.14275746447937246,0.0020676432680062796,0.009633208034022908,0.03436079163255137
0.14601032298162914,0.0021620668588051848,0.01005710800239609,0.03561412711577416
0.1493373008196018,0.0022607817364254453,0.010499192412351368,0.036906241426038454
0.15274008686968116,0.002363981440205021,0.010960209534580897,0.038237923739115186
0.1562204084908407,0.0024718681211746054,0.01144093627654046,0.03960995482907697
0.15978003240149702,0.002584653201198213,0.011942179133268,0.04102310530216862
0.16342076557635082,0.0027025571419004068,0.012464775157812063,0.04247813376004259
0.16714445616366258,0.0028258103921572587,0.013009592952089779,0.04397578489478909
0.17095299442342976,0.002954653759892431,0.013577533681120146,0.04551678751875455
0.17484831368694081,0.0030893384226135484,0.014169532104400704,0.047101852532739553
0.17883239133819384,0.003230127088177313,0.014786557628607904,0.04873167083679956
0.1829072498176774,0.0033772937963971166,0.015429615379129779,0.05040691118853146
0.1870749576490237,0.0035311249103615406,0.016099747289517827,0.05212821801443096
0.1913376304890549,0.0036919194472160794,0.016798033207998567,0.05389620918062588
0.19569743220175562,0.0038599894854299717,0.017525592021450518,0.0557114737300468
0.20015657595671676,0.004035661065106777,0.018283582793563454,0.05757456959386664
0.20471732535260898,0.004219274607897051,0.01907320591794856,0.059486021285839796
0.20938199556625445,0.004411185385812306,0.019895704283420006,0.061446317588978214
0.21415295452788258,0.004611764442528137,0.020752364450540975,0.06345590924482067
0.21903262412316368,0.004821399128986647,0.02164451783784791,0.06551520665637454
0.22402348142263317,0.0050404937500941336,0.022573541915495005,0.06762457761662641
0.22912805993912855,0.005269470420502469,0.023540861404538628,0.0697843450753263
0.23434895091387878,0.005508769701053222,0.024547949479644435,0.07199478495753789
0.23968880463189782,0.005758851493676824,0.02559632897259927,0.07425612404820416
0.24515033176735124,0.0060201957720343235,0.026687573574245112,0.07656853795770115
0.25073630475957753,0.006293303465754773,0.027823309031742276,0.07893214918401775
0.25644955922046403,0.00657869735715967,0.029005214338097413,0.08134702528781125
0.26229299537389056,0.0068769230403549165,0.03023502291113972,0.0838131771971203
0.2682695795279726,0.007188549784090126,0.03151452375721722,0.08633055765896525
0.27438234558085023,0.007514171599319566,0.03284556261724432,0.0888990598554104
0.28063439656078887,0.00785440829233356,0.03423004308978078,0.09151851620189604
0.28702890620137117,0.008209906478588649,0.03566992772745245,0.09418869734574842
0.29356912055258283,0.008581340758639294,0.0371672391015636,0.09690931138273579
0.3002583596286066,0.00896941486700734,0.03872406083051931,0.09968000330933646
0.30710001909316437,0.009374862850377343,0.04034253856598373,0.10250035472801414
0.3140975719832602,0.009798450386321635,0.04202488093196627,0.10536988382223322
0.3212545704722014,0.010240976047008946,0.04377336041033973,0.10828804561719017
0.32857464767279027,0.010703272654095167,0.045590314166681044,0.11125423254126117
0.3360615194816047,0.011186208709753283,0.04747814480992321,0.11426777530197581
0.34371898646530136,0.01169068984268261,0.04943932107881819,0.11732794408889502
0.35155093578990054,0.012217660318245007,0.05147637844779406,0.1204339501141096
0.35956134319403116,0.012768104630465538,0.05359191964474449,0.1235849474991615
0.3677542750071382,0.013343049131983193,0.05578861507258308,0.1267800355150382
0.37613389021367666,0.013943563716264335,0.05806920312628848,0.13001826117948836
0.38470444256434017,0.014570763573405985,0.06043649039673649,0.13329862221327032
0.39347028273539586,0.015225811030865921,0.06289335175222034,0.13662007035407617
0.4024358605372216,0.01590991741984091,0.06544273028831796,0.13998151502379164
0.41160572717316657,0.01662434503105636,0.06808763713632071,0.1433818273414708
0.42098453754988246,0.01737040915822729,0.07083115112032684,0.1468198444709508
0.43057705264029733,0.018149480175640824,0.0736764182524274,0.15029437428843379
0.44038814190043196,0.018962985723171465,0.07662665105566521,0.15380420035165432
0.45042278574128586,0.019812412951043804,0.07968512770362066,0.15734808714847295
0.46068607805704703,0.0206993108409316,0.08285519096569711,0.16092478559893386
0.4711832288109097,0.02162529261990505,0.08614024694667718,0.16453303878104855
0.4819195666798118,0.02259203825538127,0.08954376360916974,0.16817158784687544
0.49290054175943576,0.02360129700894667,0.09306926906724718,0.17183917809191201
0.5041317283308447,0.02465489011819677,0.09672034963963651,0.1755345651374746
0.5156188276901592,0.02575471352759547,0.10050064765075539,0.17925652118266927
0.5273676710427107,0.026902740740736293,0.10441385896785642,0.18300384127982994
0.5393842224631408,0.028101025740169774,0.10846373026268138,0.1867753495849826
0.5516745819229494,0.029351706016751154,0.11265405598619048,0.19056990553305966
0.564244988387028,0.03065700568921522,0.11698867504512059,0.19438640988629782
0.5771018229807503,0.0320192387238516,0.12147146716946519,0.19822381060356922
0.590251612229228,0.033440812248021576,0.1261063489603799,0.20208110847837712
0.6037010313703756,0.034924229966439714,0.13089726960848463,0.20595736249393617
0.6174569077434673,0.036472095689043645,0.1358482062731194,0.20985169484519473
0.631526224254904,0.03808711694582189,0.14096315911392698,0.21376329557986343
0.645916122922952,0.03977210871972964,0.14624614596681204,0.2176914268135058
0.6606339085032514,0.041529997284536956,0.15170119665740925,0.2216354264775124
0.6756870521969347,0.04336382413601315,0.1573323469461968,0.22559471156330146
0.6910831954432387,0.045276750053292424,0.16314363210068683,0.22956878083132684
0.7068301537985343,0.047272059249856856,0.1691390800914313,0.23355721695936232
0.7229359209037438,0.04935316364112838,0.17532270441017558,0.237559688111003
0.7394086725421586,0.05152360722175948,0.1816984965101456,0.24157594891227305
0.7562567707897192,0.05378707054914037,0.18827041787029905,0.24560584083154785
0.7734887682598619,0.05614737533923223,0.19504239168743862,0.2496492919655558
0.7911134124450893,0.05860848916151316,0.2020182942022241,0.25370631624188283
0.8091396501574658,0.06117453025407359,0.20920194566756403,0.2577770120560051
0.8275766320702963,0.06384977243547896,0.21659710097033805,0.2618615603682714
0.8464337173632885,0.06663865012001138,0.22420743992021894,0.2659602222932854
0.8657204784735615,0.0695457634404425,0.23203655722220173,0.27007333622064317
0.8854467059549088,0.07257588346614234,0.2400879521525648,0.27420131451181873
0.905622413447786,0.07573395752053409,0.24836501796123067,0.27834463982302593
0.926257842762542,0.07902511458514161,0.2568710310269002,0.2825038611079975
0.9473634690784776,0.08245467080318092,0.26560913979491413,0.2866795893577207
0.9689500062613694,0.08602813505603132,0.2745823535314754,0.29087249313618796
0.9910284123021577,0.0897512146272194,0.28379353093171217,0.29508329397210753
1.0136098948795598,0.09362982093403376,0.2932453686229853,0.2993127616662777
1.036705917049433,0.09767007533031626,0.3029403896088649,0.30356170957296924
1.0603282030637757,0.10187831496529048,0.31288093170327874,0.30783098991124286
1.0844887443223168,0.10626109869306535,0.3230691360084282,0.31212148915872895
1.1091998054597207,0.11082521302824067,0.3335069354941959,0.3164341235761277
1.1344739305714937,0.11557767812979723,0.34419604374081136,0.3207698349056819
1.1603239495817521,0.1205257538096752,0.3551379439105436,0.3251295862812748
1.1867629847560877,0.12567694554902953,0.36633387801804485,0.32951435838178567
1.213804457362833,0.1310390105140875,0.3777848365726566,0.333925145853057
1.2414620944861114,0.136619963553477,0.3894915486694657,0.3383629540174637
1.2697499359941264,0.14242808316615332,0.40145447260906353,0.34282879588379317
1.298682341666232,0.14847191741892318,0.41367378712881503,0.3473236894640966
1.3282739984823984,0.15476028980277465,0.42614938333086627,0.35184865539849747
1.3585399280787755,0.16130230500318213,0.4388808573940846,0.3564047148837611
1.3894954943731377,0.1681073545670624,0.45186750415853366,0.3609928878968281
1.4211564113640816,0.17518512244676776,0.4651083116718989,0.3656141917005762
1.453538751107936,0.18254559039493629,0.47860195678737305,0.37026963961582327
1.4866589518774325,0.19019904318837105,0.4923468019018814,0.374960240041058
1.5205338265062776,0.19815607365382884,0.5063408929220361,0.3796869956995537
1.5551805709238666,0.20642758746977788,0.5205819585428265,0.38445090309237623
1.590616772884466,0.21502480771392699,0.5350674109206941,0.3892529521352676
1.626860420895299,0.22395927912596356,0.5497943478182541,0.3940941259574371
1.6639299133480656,0.23324287205415117,0.5647595562924325,0.3989754008408117
1.7018440678585334,0.24288778605097727,0.5799595179911761,0.4038977462792406
1.7406221308189376,0.25290655308220933,0.5953904161160685,0.40886212513840225
1.7802837871680435,0.26331204031207633,0.6110481440991815,0.41386949389865973
1.820849170383827,0.2741174524253489,0.6269283160322384,0.4189208029647619
1.862338872703848,0.2853363334451003,0.6430262788747012,0.42401699702802814
1.9047739555785035,0.2969825680029322,0.6593371264547144,0.4291590154684094
1.9481759603624702,0.3090703820187379,0.6758557152629928,0.43434779278554675
1.9925669192497575,0.321614342741523,0.692576682024781,0.4395842590495899
2.0379693664579284,0.334629358105546,0.7094944630190266,0.4448693403640758
2.084406349667162,0.3481306753506164,0.7266033150969997,0.45020395933456586
2.131901441719966,0.3621338788566459,0.7438973383348902,0.45558903553799124
2.180478752587477,0.37665488713929807,0.7613705002365957,0.4610254859887529
2.230162941608424,0.39170994895326716,0.7790166613841407,0.46651422559856776
2.280979230006969,0.4073156384480918,0.7968296024141837,0.4720561676278456
2.332953413695775,0.42348884931991565,0.8148030521800952,0.47765222412704633
2.386111876370808,0.4402467879028905,0.8329307169404108,0.483303306366998
2.4404816029045127,0.45760696514179966,0.8512063103963601,0.4890103252575862
2.496090193044162,0.4755871873879983,0.8696235843839613,0.49477419175455684
2.5529658754223434,0.4942055459597371,0.8881763600101872,0.5005958172544253
2.6111375218866777,0.5134804054087392,0.906858559008274,0.506476113977672
2.6706346621560604,0.5334303904343465,0.9256642350747364,0.5124159953405377
2.7314874988108544,0.5540743713879145,0.9445876049403739,0.518416376315819
2.7937269226246517,0.575431448310407,0.9636230789198907,0.5244781737831257
2.8573845282453805,0.5975209334483342,0.9827652906799693,0.5306023068690874
2.92249263023372,0.6203623321941939,1.0020091259640693,0.5367896972780196
2.9890842794669688,0.6439753224003059,1.021349750014112,0.5430412696135483
3.0571932799166857,0.6683797320178271,1.0407826334347356,0.5493579516916917
3.1268542058086273,0.6935955150153363,1.0603035762551754,0.5557406748458817
3.1981024191736904,0.7196427255362406,1.0799087299570589,0.562190374224384
3.2709740877987667,0.7465414902579686,1.0995946172535682,0.5687079890805599
3.3455062035866243,0.7743119789214349,1.119358149426402,0.5752944630563903
3.4217366013341395,0.8029743730049611,1.139196641051636,0.5819507444596597
3.4997039779384007,0.8325488325235603,1.1591078219736441,0.5886777865351762
3.5794479120404494,0.8630554609415512,1.1790898464173944,0.5954765477303867
3.661008884116611,0.8945142681947568,1.199141299163201,0.6023479919557216
3.7444282970276386,0.9269451318273884,1.2192611987438744,0.6092930888399912
3.8297484970360722,0.9603677562584652,1.2394489976615666,0.6163128139811338
3.9170127953025125,0.9948016302031731,1.2597045796597723,0.6234081491926012
4.0062654898716925,1.0302659822861782,1.280028254124162,0.6305800827456544
4.097551888159537,1.0667797348962196,1.300420747723467,0.6378296096078233
4.190918329952594,1.1043614563444464,1.320883193437655,0.645157731677777
4.286412210931545,1.1430293114034198,1.3414171171544098,0.6525654580168334
4.3840820067307,1.1828010103183904,1.3620244220456408,0.6600538050773297
4.48397729754574,1.22369375639867,1.3827073709627593,0.6676237969280633
4.586148793302134,1.2657241923133535,1.4034685671120695,0.6752764654769988
4.690648359397067,1.3089083452333246,1.4243109332894042,0.6830128506914367
4.79752904302791,1.3532615709796696,1.4452376899655754,0.6908340008158186
4.9068451001206155,1.3987984973574084,1.466252332521145,0.6987409725873474
5.018652022871686,1.445532966873031,1.487358607930243,0.7067348314495818
5.133006567917735,1.493477979054143,1.508560491188795,0.71481665176417
5.2499667851468885,1.5426456326098248,1.5298621617726613,0.7229875170208643
5.369592047166711,1.5930470676908508,1.5512679803962968,0.7312485200459736
5.491943079443556,1.6446924085293324,1.572782466322988,0.7396007632093784
5.617081991128691,1.697590706757946,1.5944102754542235,0.7480453586302553
5.745072306586808,1.7517498857289067,1.616156179398936,0.7565834283816281
5.875978997642958,1.807176686172534,1.6380250456940817,0.7652161046938738
6.009868516564237,1.8638766135540794,1.6600218193170604,0.7739445301573014
6.146808829793012,1.9218538875053512,1.6821515055987806,0.7827698579239155
6.286869452448774,1.9811113937241958,1.704419154614444,0.791693251908475
6.43012148361616,2.0416506387499296,1.7268298470983292,0.800715886988954
6.576637642437028,2.1034717080358427,1.7493886818995488,0.8098389492065043
6.726492305024945,2.166573227750802,1.7721007649687512,0.8190636359650217
6.879761542220778,2.2309523307502532,1.7949711998413735,0.8283911562304056
7.036523158208609,2.2966046271623437,1.818005079561929,0.8378227307296119
7.196856730011519,2.3635241800369218,1.8412074799760134,0.847359592149581
7.360843647887356,2.4317034865037357,1.8645834543025228,0.8570029853361312
7.528567156644912,2.501133464880477,1.888138028887904,0.8667541674929012
7.700112397901573,2.5718034481615217,1.9118762000370906,0.8766144083804224
7.875566453303807,2.64370118430348,1.9358029318118042,0.8865849905153977
8.055018388732506,2.716812843704102,1.9599231546859606,0.8966672093702698
8.238559299515554,2.7911230342459756,1.984241764949523,0.9068623735731459
8.426282356670633,2.866614824245909,2.008763624756012,0.9171718051081574
8.61828285420169,2.9432697736143956,2.0334935627145163,0.9275968395163229
8.814658257473116,3.0210679734871415,2.0584363749340593,0.9381388260969833
9.015508252686162,3.0999880945420735,2.0835968264361426,0.9487991281098779
9.220934797482728,3.180007444160553,2.1089796528598495,0.9595791229779262
9.431042172702188,3.2611020325307623,2.1345895623926556,0.9704802024907785
9.645937035317578,3.3432466477244884,2.1604312378688375,0.9815037730092017
9.865728472577933,3.4264149397061177,2.1865093389857786,0.9926512556703576
10.090528057384365,3.5105795131549264,2.2128285045964184,1.0039240865940382
10.320449904927862,3.5957120288990554,2.2393933550433687,1.0153237170899105
10.555610730617714,3.6817833136728133,2.2662084945068357,1.0268516138658386
10.796129909329823,3.7687634778184544,2.293278513344286,1.0385092592373297
11.042129536005081,3.8566220404606866,2.3206079904048464,1.0502981513381666
11.293734487628495,3.9453280615874817,2.348201495305728,1.0622198043322784
11.551072486620626,4.034850280375806,2.3760635906615666,1.0742757486269037
11.814274165673398,4.125157259006555,2.4041988342604816,1.0864675310871024
12.083473134063286,4.216217531121161,2.4326117811830468,1.098796715251663
12.358806045475477,4.307999753984024,2.461306985862209,1.1112648815504604
12.640412667373523,4.400472863332234,2.49028900408363,1.1238736275233165
12.928435951949583,4.493606229818193,2.519562394926961,1.1366245680404092
13.223022108691374,4.587369815883906,2.549131722649379,1.1495193355242834
13.524320678602583,4.681734331849174,2.5790015585132022,1.16255958017351
13.832484610114514,4.7766713899518125,2.60917648255979,1.1757469701880447
14.147670336727412,4.8721536550475415,2.639661085332117,1.189083191996331
14.470037856420921,4.968154990662328,2.670459969548529,1.2025699504841953
14.79975081287397,5.064650599091636,2.701577751730207,1.2162089692255853
15.136976578535377,5.161617154260734,2.7330190637848495,1.2300019907151913
15.481886339587232,5.259032926098547,2.7647885545490127,1.2439507766030036
15.834655182844294,5.356877895235377,2.7968908912914503,1.2580571079308458
16.195462184633406,5.455133856912006,2.8293307611797185,1.2723227853709327
16.56449050169821,5.553784513084484,2.862112872712195,1.2867496294665006
16.941927464175116,5.652815551824246,2.895241957117542,1.3013394808745473
17.327964670687862,5.7522147132464,2.928722769723541,1.3160942006107348
17.72279808560884,5.851971841348276,2.9625600912971386,1.331015670296492
18.12662813853669,5.952078921303802,2.996758729357432,1.3461057924083684
18.53965982604053,6.052530101934346,3.0313235194632107,1.36136649052968
18.962102815722503,6.153321703260635,3.0662593264766205,1.3767997096044868
19.3941715526515,6.254452209229798,3.1015710458044055,1.3924074161939537
19.836085368222122,6.3559222459031055,3.1372636046181133,1.4081915987351348
20.288068591494024,6.457734545579517,3.1733419630545803,1.4241542678022248
20.75035066306826,6.559893897514137,3.209811115397939,1.4402974563703188
21.223166251558364,6.662407086064889,3.2466760912443275,1.4566232200817284
21.706755372715417,6.765282817261351,3.2839419566504446,1.4731336375148973
22.201363511267402,6.8685316349332295,3.321613815266987,1.4898308104559561
22.707241745534823,6.972165827658944,3.359696809458012,1.5067168641729611
23.224646874885757,7.076199327894429,3.3981961214071847,1.5237939476928657
23.753841550095174,7.180647604716344,3.4371169742118326,1.541064234081259
24.295094406674526,7.285527551660594,3.4764646329656927,1.5585299207249264
24.84868020123941,7.390857371155635,3.5162444058311877,1.5761932296172623
25.414879950984464,7.496656457040266,3.556461645102042,1.594056407646594
25.993981076336397,7.602945276618137,3.597121748257007,1.6121217268874466
26.586277546857403,7.70974525363733,3.6382301590054262,1.6303914848948038
27.192070030473204,7.817078653495473,3.679792368325356,1.6488680050014046
27.811666046101266,7.924968471861472,3.7218139154949066,1.667553636618113
28.445380119756983,8.03343832777764,3.7643003891174796,1.6864507555374244
29.09353394421668,8.142512362164384,3.8072574281414893,1.7055617642401315
29.75645654231883,8.252215142498091,3.850690722875206,1.7248890922052076
30.434484433986096,8.36257157427528,3.89460601599727,1.74443519622295
31.127961807053307,8.473606819717116,3.9390091035634613,1.7642025607114291
31.83724069198773,8.58534622401182,3.9839058360102313,1.7841936980362847
32.56268114059062,8.697815249242433,4.029302119155542,1.804411148833921
33.30465140877053,8.811039416006823,4.075203915197493,1.824857482338141
34.063528143481435,8.92504425260925,4.121617243711238,1.8455352967102745
34.83969657392028,9.039855251589673,4.16854818264464,1.8664472193728345
35.6335507070812,9.155497833260808,4.216002869313122,1.8875959073467623
36.44549352776552,9.271997315844043,4.263987501394163,1.9089840475922932
37.2759372031494,9.389378891734346,4.3125083379218525,1.93061435735351
38.125303292012454,9.507667609380935,4.361571700281923,1.9524895845066106
38.99402295873405,9.626888360243834,4.411183973207642,1.9746125079119548
39.88253719216552,9.74706587027533,4.461351605776978,1.9969859377699286
40.791297029489826,9.86822469537812,4.512081112411413,2.019612715980681
41.720763785181795,9.990389220306506,4.563379073876738,2.0424957165077777
42.671409285185646,10.113583660501693,4.615252138286244,2.0656378457458286
43.643716106428236,10.237832066384474,4.667707022106598,2.0890420428921237
44.638177821790144,10.363158329666689,4.720750511166807,2.1127112803223507
45.65529925065831,10.489586191284452,4.774389461670537,2.136648563970426
46.69559671518802,10.617139250599854,4.828630801212165,2.1608569337124957
47.75959830240377,10.745840975561627,4.883481529796847,2.1853394637551613
48.8478441322727,10.875714713558366,4.938948720864943,2.2100992630279856
49.96088663188596,11.006783702738478,4.9950395223210675,2.235139475580316
51.099290815887834,11.139071083609167,5.0517611575680865,2.260463280982494
52.26363457329441,11.272599910761219,5.1091209265463515,2.286073894731501
53.45450896084801,11.40739316459711,5.16712620677845,2.3119745686610877
54.6725185030557,11.543473762966912,5.225784454419757,2.3381685913564465
55.918281499064584,11.680864572639555,5.285103205315064,2.3646592885734834
57.192430336529384,11.819588420556443,5.345090076061548,2.3914500236627387
58.495611812632056,11.959668104830552,5.405752765078376,2.4185441979980227
59.82848746241582,12.10112640546707,5.467099053683165,2.4459452514098072
61.19173389460083,12.243986094792062,5.529136807175598,2.4736566626234517
62.58604313505138,12.388269947583602,5.591873975928416,2.501681949702291
64.01212297806984,12.534000750905973,5.655318596486081,2.530024670495684
65.4706973456946,12.681201313651814,5.719478792671309,2.5586884230920375
66.96250665518535,12.829894475800529,5.7843627766997585,2.5876768462768975
68.48830819488145,12.980103117403093,5.849978850303091,2.6169936199961525
70.04887650862513,13.131850167304988,5.91633540586068,2.6466424658244145
71.64500378894353,13.285158611619527,5.983440927540149,2.676627147438634
73.27750027919015,13.440051501964264,6.051303992447033,2.7069514710970157
74.94719468484922,13.596551963473038,6.119933271783765,2.737619286123294
76.65493459421225,13.754683202596066,6.189337532018224,2.768634485396433
78.40158690863986,13.914468514700008,6.259525636062079,2.8000010058458145
80.18803828262767,14.075931291479494,6.330506544459156,2.831722828951975
82.01519557389926,14.2390950281911,6.40228931658404,2.863803981252959
83.8839863037553,14.403983330720216,6.474883111851185,2.896248534856357
85.79535912791177,14.570619922490648,6.548297190934679,2.9290606079570893
87.75028431806689,14.739028651226343,6.62254091699896,2.9622443653610055
89.74975425444076,14.909233495574078,6.6976237569406605,2.9958040190143613
91.79478392953834,15.08125857159552,6.7735552826418255,3.0297438285392575
93.88641146339076,15.255128139136524,6.850345172234707,3.0640681017750877
96.02569863053708,15.43086660808122,6.928003211378367,3.0987811953260773
98.21373139901354,15.608498544497891,7.006539294547291,3.1338875151149863
100.45162048162469,15.788048676683541,7.085963426332264,3.169391516943042
102.74050189977524,15.969541901113308,7.166285722753694,3.205297707056175
105.0815375601493,16.153003288300916,7.247516412587594,3.2416106427176206
107.47591584453062,16.33845808857592,7.3296658387045115,3.2783349327869953
109.92485221306096,16.525931737783058,7.412744459421503,3.315475238305864
112.42958982124553,16.71544986290908,7.496762849867486,3.3530362730899284
114.99140015101727,16.907038287641946,7.581731703362143,3.3910228043278905
117.61158365617959,17.100723037866985,7.667661832808545,3.4294396531870497
120.29147042255704,17.296530347104706,7.754564172099802,3.468291695425745
123.03242084318826,17.494486661894467,7.842449777539923,3.507583862012705
125.8358263089025,17.694618647128006,7.931329829279042,3.5473211397533677
128.70310991463342,17.896953191337005,8.02121563276336,3.587508571923293
131.63572718182505,18.101517411938136,8.112118620199881,3.6281512589086957
134.6351667972996,18.30833866043946,8.204050352036276,3.6692543588542255
137.70295136896124,18.51744452761149,8.297022518456048,3.710823088318064
140.84063819871787,18.7288628486262,8.391046940889186,3.7528627229343954
144.0498200730159,18.942621708167252,8.48613557353861,3.795378598083378
147.33212607138822,19.158749445514506,8.582300504922578,3.8383761095686837
150.68922239342402,19.377274659605582,8.679553959433276,3.8818607143026678
154.12281320458428,19.598226214077584,8.77790829891186,3.925837930999309
157.63464150128746,19.8216332422914,8.877376024240117,3.970313340874952
161.2264899957088,20.047525152341482,8.977969776949037,4.015292588356984
164.90018202074006,20.275931632053506,9.07970234084449,4.0607813818005205
168.65758245556887,20.506882653972326,9.182586643650218,4.106785494213176
172.500598672349,20.740408480342733,9.286635758668437,4.153310763988043
176.4311815044419,20.976539668085213,9.391862906458236,4.200363095644955
180.45132623671844,21.215307073768887,9.498281456531982,4.2479484605801145
184.56307361842843,21.456741858583957,9.605904929070082,4.296072897824221
188.76851089914658,21.700875493315507,9.71474699665418,4.344742514809144
193.06977288832496,21.947739763320882,9.824821486019156,4.39396348814329
197.4690430389889,22.19736677351258,9.936142379824144,4.443742064395731
201.9685545561236,22.4497889533484,10.048723818442738,4.494084560889188
206.57059153031832,22.70503906183093,10.162580101772726,4.544997366502002
211.27749009724192,22.963150192518135,10.277725691065573,4.596486942479173
216.09163962353557,23.224155778546578,10.394175210775824,4.64855982325256
221.0154839197306,23.488089597669436,10.511943450430842,4.701222617270383
226.05152248080051,23.754985777310495,10.631045366520926,4.754482007836086
231.2023117549822,24.02487879963616,10.751496084410258,4.8083447539567095
236.47046644150848,24.2978035066469,10.873310900268834,4.862817691200859
241.85866081790851,24.573795105289648,10.996505283025611,4.917907732566371
247.3696300975542,24.852889172592818,11.121094876343221,4.973621869357804
253.0061718181394,25.135121660825433,11.247095500614497,5.029967172073882
258.7711472617944,25.420528902681628,11.374523154980954,5.08695079130493
264.66748290756294,25.709147616492352,11.503394019373717,5.144579958640525
270.6981719169714,26.001014911465234,11.63372445657693,5.20286198758738
276.8662756534501,26.2961682929544,11.765531014314107,5.261804274497627
283.17492523637696,26.594645667761416,11.898830427357606,5.321414299507629
289.62732313052817,26.89648534946864,12.0336396196615,5.38169962748738
296.2267447717489,27.201726063806504,12.16997570651817,5.442667909000679
302.97654022966594,27.510406954055885,12.307855996738903,5.504326881276186
309.8801359082847,27.82256758648686,12.44729799485871,5.5666843691894226
316.9410362853392,28.138247955835226,12.588319403365778,5.62974828625595
324.1628256912711,28.457488490817852,12.730938124955694,5.69352663563574
331.54917012874705,28.780330059688254,12.87517226481088,5.758027511148949
339.10381913363534,29.10681397583364,13.021040132905483,5.823259098303189
346.83060767838407,29.436982003414364,13.168560246335932,5.889229675332412
354.7334581187719,29.770876363047382,13.317751331677632,5.955947614247569
362.81638218501797,30.10853973753457,13.468632327367995,6.023421381899187
371.0834830182571,30.450015277637206,13.621222386116091,6.091659541051923
379.5389572534233,30.79534660789784,13.775540877339362,6.160670751471354
388.1870971495886,31.144577832510524,13.931607389627551,6.230463771023013
397.03229276884684,31.497753541240712,14.089441733234302,6.301047456783906
406.07903420484547,31.854918815396005,14.249063942596706,6.372430766166616
415.3319138620932,32.21611923384856,14.41049427888305,6.4446227580561075
424.79562878720685,32.58140087911068,14.57375323256922,6.517632593959438
434.47498305327844,32.95081034346455,14.738861526044046,6.5914695391684806
444.37489019856724,33.32439473514695,14.905840116243814,6.6661429639357905
454.50037572076695,33.70220168459067,15.074710197316522,6.741662344663833
464.85657962809967,34.08427935072305,15.24549320331595,6.818037265107634
475.4487590485438,34.47067642732321,15.418210810926109,6.8952774175910765
486.2822908985155,34.861442149439,15.592884942216335,6.973392604236984
497.3626746123541,35.25662629986444,15.76953776742731,7.052392738211091
508.6955349340059,35.656279215679184,15.948191707788522,7.132287844980148
520.2866247723185,36.06045179485087,16.128869438367435,7.213088063584265
532.1418281213915,36.46919550290136,16.311593890950654,7.294803647923636
544.267163047477,36.882562379638216,16.496388256957708,7.377444968059886
556.668784743931,37.30060504595224,16.683275990387497,7.461022511532109
569.3529886557818,37.7233767106823,16.872280810798035,7.545546884687845
582.3262136754925,38.15093117754867,17.06342670631983,7.631028814029133
595.5950454115382,38.58332285215553,17.256737936703093,7.717479147573775
609.1662195314651,39.020606749064214,17.452239036399433,7.8049088562320605
623.0466251811245,39.462838498938126,17.649954817678314,7.893329035199067
637.2433084818114,39.910074355760166,17.849910373778574,7.982750905362719
651.7634761070973,40.362371204124265,18.05213108209562,8.073185814727829
666.6144989411554,40.81978656660157,18.256642607404512,8.164645239856224
681.80391582045,41.28237861118291,18.46347090511945,8.257140787323221
697.3394373606841,41.75020615879828,18.672642224590113,8.350684195190599
713.2289498709417,42.2233286909146,18.884183112435128,8.445287334496218
729.4805193570227,42.701806357212874,19.09812041591324,8.540962210760561
746.1023956159979,43.185699983345934,19.314481286332583,8.63772096551032
763.1030164240552,43.67507107877755,19.533293182498355,8.735575877819207
780.4910118197807,44.16998184470473,19.754583874199604,8.834539365866295
798.2752084850262,44.67049518206345,19.978381445735256,8.934623988511934
816.4646342256073,45.176674699619824,20.204714299480052,9.035842446891557
835.0685225540981,45.68858472214735,20.43361115949087,9.138207586027557
854.0963173770411,46.20629029869132,20.66510107515362,9.24173239645936
873.5576777889685,46.729857210922106,20.899213424871522,9.346430015892036
893.462482975657,47.25935198157795,21.13597791979507,9.45231373086355
913.8208372291022,47.79484188299856,21.375424607594017,9.559396978430872
934.6430750767742,48.33639494575105,21.617583876272217,9.667693347875266
955.9397665277363,48.884079967348825,21.862486458025458,9.777216582426794
977.7217224383098,49.43796652106515,22.11016343314297,9.887980581008444
1000.0,49.998124964842425,22.36064623395308,9.999999399999982

